Quantum-like Cognition in Process Theories: An Analysis

Various effects in human cognition, often considered `non-classical', have been argued to be most naturally modelled by quantum-like models of decision making. We extend this approach to describe models of cognition and decision-making in general probabilistic process theories, which include both classical probabilistic models and quantum instrument models as special cases. We show how many aspects of quantum-like cognition can be described diagrammatically in process theories, before using our approach to assess the arguments for quantum-like models. While standard Bayesian classical models are insufficient, we prove that any sequential decision data can in fact be given a more general form of classical instrument model, and see that even simple deterministic models can exhibit all cognitive effects. Restricting attention to instruments induced by measurements, such as classical Bayesian and quantum POVM models, rules out such a result, but is challenged by the fact that such instruments cannot account for certain effects. Finally, we argue that to strictly rule out classical instrument models one should make use of parallel composition in the modelling of joint decisions, and find real world cognitive data violating Bell inequalities.

==> figures/FCStarpic-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.5) {};
		\node [style=upground] (1) at (0, 0.5) {};
		\node [style=label] (2) at (0, -1.25) {Trace $x \mapsto \Tr(x)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/FCStarpic-3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (0, 0) {$a$};
		\node [style=none] (1) at (0, 1.25) {};
		\node [style=label] (2) at (0, 1.75) {$A$};
		\node [style=label] (3) at (0, -1.25) {positive element $a \geq 0$ in $A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/FCStarpic-5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (0) at (0, 0.5) {$\otimes$ = tensor product};
		\node [style=label] (1) at (-1.75, -0.25) {$I = \mathbb{C}$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/PB.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=cmap] (0) at (-2, 0) {$P(B)$};
		\node [style=none] (1) at (-2, 1.5) {};
		\node [style=label] (2) at (-2, 2) {$X_B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/PC.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=cmap] (0) at (-2, 0) {$P(D)$};
		\node [style=none] (1) at (-2, 1.5) {};
		\node [style=label] (2) at (-2, 2) {$\{a, w\}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/c.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0, -1) {};
		\node [style=none] (3) at (0, 1) {};
		\node [style=label] (4) at (0, -1.5) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/class-ingred1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, -0.5) {};
		\node [style=none] (1) at (0.5, 1) {};
		\node [style=label] (2) at (0.5, -1.25) {$X$};
		\node [style=label] (3) at (0.25, -2.25) {classical object};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/classbox.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=cmap] (0) at (0, 0) {$f$};
		\node [style=none] (1) at (0, 1) {};
		\node [style=none] (2) at (0, -1) {};
		\node [style=label] (3) at (0, 1.25) {$Y$};
		\node [style=label] (4) at (0, -1.5) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/classicalthin.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.5) {};
		\node [style=none] (1) at (0, 0.75) {};
		\node [style=label] (2) at (0, -1) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/classicalthinbig.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.75) {};
		\node [style=none] (1) at (0, 1) {};
		\node [style=label] (2) at (0, -1.25) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/data-oneq.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=cmap] (0) at (0, 0) {$\data$};
		\node [style=none] (1) at (0, 1.25) {};
		\node [style=label] (2) at (0, 1.75) {$\A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/effect.tikz <==
\begin{tikzpicture}[tikzfig]
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (0, 1) {$e$};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=label] (2) at (0, -1) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/finitebipower.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0, 1) {};
		\node [style=none] (3) at (0, -1) {};
		\node [style=label] (4) at (0, -1.5) {$X$};
		\node [style=label] (5) at (0, 1.5) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gambeldata3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=cmap] (0) at (6.75, 0) {$\data(\gtwo \mid \gone \lose)$};
		\node [style=none] (1) at (6.75, 0.25) {};
		\node [style=none] (2) at (6.75, 1.5) {};
		\node [style=label] (3) at (6.75, 2) {$\Xwin$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gambledata1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=cmap] (0) at (2, 0) {$\data(\gtwo)$};
		\node [style=none] (1) at (2, 0.25) {};
		\node [style=none] (2) at (2, 1.5) {};
		\node [style=label] (3) at (2, 2) {$\Xgam$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gambledata2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=cmap] (0) at (2, 0) {$\data(\gtwo \mid \gone \win)$};
		\node [style=none] (1) at (2, 0.25) {};
		\node [style=none] (2) at (2, 1.5) {};
		\node [style=label] (3) at (2, 2) {$\Xwin$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/initial-state.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (1.25, 0) {$\Mo$};
		\node [style=none] (1) at (1.25, 0.25) {};
		\node [style=none] (3) at (1.25, 1.5) {};
		\node [style=label] (7) at (1.25, 2) {$\Hi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=pwire] (1.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/initial-state2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=map] (1) at (0, -0.25) {$\Mo$};
		\node [style=label] (2) at (0, 1.5) {$\Hi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/omega-e-comp.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=cmap] (0) at (-3, -1) {$\omega$};
		\node [style=cmap] (1) at (-3, 1) {$e$};
		\node [style=label] (4) at (-3.75, 0) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/omega.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=cmap] (0) at (0, -0.75) {$\omega$};
		\node [style=none] (1) at (0, 0.5) {};
		\node [style=label] (2) at (0, 1) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/omegaX.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1.25) {};
		\node [style=cmap] (1) at (0, 0) {$\omega$};
		\node [style=label] (2) at (0, 1.75) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (0.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/omegaxcomp.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=cmap] (0) at (-3, -0.75) {$\omega$};
		\node [style=upground] (1) at (-3, 0.75) {};
		\node [style=label] (4) at (-3.75, 0) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/omegaxcomp2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=cmap] (0) at (1.25, -0.75) {$\omega$};
		\node [style=classcopoint] (1) at (1.25, 0.75) {$x$};
		\node [style=label] (2) at (2.25, 0) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/q.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, -1) {};
		\node [style=none] (1) at (0.5, 1) {};
		\node [style=label] (2) at (0.5, -1.5) {$Z$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/scalar.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=scalar] (0) at (-0.25, 0) {$r$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/scalars.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=scalar] (0) at (-0.25, 0) {$r$};
		\node [style=scalar] (1) at (1, 0) {$s$};
		\node [style=none] (2) at (2.25, 0) {$=$};
		\node [style=scalar] (3) at (4, 0) {$r \cdot s$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/sharpeffx.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=classcopoint] (0) at (0, 1) {$x$};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=label] (2) at (0, -0.75) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/sharpx.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=classpoint] (0) at (0, -0.5) {$x$};
		\node [style=none] (1) at (0, 0.75) {};
		\node [style=label] (2) at (0, 1.25) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/sharpxeff.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=classcopoint] (3) at (2.5, 1) {$x$};
		\node [style=none] (4) at (2.5, -0.25) {};
		\node [style=label] (5) at (2.5, -0.75) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (3) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/sharpxstate.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=classpoint] (0) at (0.5, -0.75) {$x$};
		\node [style=none] (1) at (0.5, 0.5) {};
		\node [style=label] (2) at (0.5, 1) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/unifstate.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.75) {};
		\node [style=downground] (1) at (0, -0.75) {};
		\node [style=label] (2) at (-1.25, 0) {$X$};
		\node [style=classcopoint] (3) at (0, 0.75) {$x$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/update-map.tikz <==
\begin{tikzpicture}
\end{tikzpicture}


==> figures/vBy.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (13.5, -2) {$v$};
		\node [style=copoint] (1) at (13.5, 0) {$By$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/vFBy.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (13.5, -1) {$v$};
		\node [style=copoint] (1) at (13.5, 1) {$Fy$};
		\node [style=point] (2) at (15, -1) {$Fy$};
		\node [style=copoint] (3) at (15, 1) {$By$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/wx.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=cmap] (0) at (2.75, -0.75) {$\omega$};
		\node [style=classcopoint] (1) at (2.75, 0.75) {$x$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cwire] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikzit.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{label}=[font={\footnotesize}, text height=1ex, text depth=0.15ex]
\tikzstyle{map}=[draw, shape=rectangle, inner sep=2pt, minimum height=5mm, fill=white, minimum width=5mm]
\tikzstyle{medium map}=[draw, shape=rectangle, inner sep=2pt, minimum height=5mm, fill=white, minimum width=12mm, tikzit fill=red]
\tikzstyle{large map}=[draw, shape=rectangle, inner sep=2pt, minimum height=5mm, fill=white, minimum width=18mm, tikzit fill=blue]
\tikzstyle{hmap}=[fill=white, draw=black, shape=rectangle, inner sep=2pt, minimum height=5mm, minimum width=5mm, very thick]
\tikzstyle{hmedmap}=[draw, shape=rectangle, inner sep=2pt, minimum height=5mm, fill=white, minimum width=12mm, tikzit fill=red, very thick]
\tikzstyle{hlargemap}=[draw, shape=rectangle, inner sep=2pt, minimum height=5mm, fill=white, minimum width=18mm, tikzit fill=blue, very thick]
\tikzstyle{cmap}=[fill=white, draw=black, shape=rectangle, inner sep=2pt, minimum height=5mm, minimum width=5mm, thin]
\tikzstyle{cmedmap}=[draw, shape=rectangle, inner sep=2pt, minimum height=5mm, fill=white, minimum width=12mm, tikzit fill=red, thin]
\tikzstyle{clargemap}=[draw, shape=rectangle, inner sep=2pt, minimum height=5mm, fill=white, minimum width=18mm, tikzit fill=blue, thin]
\tikzstyle{scalar}=[circle, draw, inner sep=2pt, line width=0.7pt]
\tikzstyle{upground}=[circuit ee IEC, thick, ground, rotate=90, scale=1.5, tikzit fill=black, tikzit shape=rectangle]
\tikzstyle{downground}=[circuit ee IEC, thick, ground, rotate=-90, scale=1.5, tikzit fill=black, tikzit shape=rectangle]
\tikzstyle{downgroundnorm}=[circuit ee IEC, thick, ground, rotate=-90, scale=1.5, fill=white, tikzit shape=rectangle, tikzit fill=red]
\tikzstyle{point}=[fill=white, draw, shape=isosceles triangle, shape border rotate=-90, isosceles triangle stretches=true, inner sep=0.2pt, minimum height=0.8mm, yshift=-0.0mm, tikzit shape=rectangle, minimum width=0.5cm]
\tikzstyle{classpoint}=[fill=white, draw, shape=isosceles triangle, shape border rotate=-90, isosceles triangle stretches=true, inner sep=0.2pt, minimum height=0.8mm, yshift=-0.0mm, tikzit shape=circle, minimum width=0.5cm, tikzit fill={rgb,255: red,203; green,209; blue,255}, thin]
\tikzstyle{copoint}=[fill=white, draw, shape=isosceles triangle, shape border rotate=90, isosceles triangle stretches=true, inner sep=0.2pt, minimum width=0.5cm, minimum height=0.8mm, yshift=-0.0mm, tikzit shape=rectangle, minimum width=0.5cm]
\tikzstyle{classcopoint}=[fill=white, draw, shape=isosceles triangle, shape border rotate=90, isosceles triangle stretches=true, inner sep=0.2pt, minimum width=0.5cm, minimum height=0.8mm, yshift=-0.0mm, tikzit shape=circle, minimum width=0.5cm, tikzit fill={rgb,255: red,178; green,192; blue,255}, thin]
\tikzstyle{wide point}=[fill=white, draw, shape=isosceles triangle, shape border rotate=-90, isosceles triangle stretches=true, inner sep=0.2pt, minimum height=0.8mm, yshift=-0.0mm, minimum width=12mm, tikzit shape=rectangle, tikzit fill=red]
\tikzstyle{wide copoint}=[fill=white, draw, shape=isosceles triangle, shape border rotate=90, isosceles triangle stretches=true, inner sep=0.2pt, minimum width=0.5cm, minimum height=0.8mm, yshift=-0.0mm, tikzit shape=rectangle, minimum width=12mm, tikzit fill=red]
\tikzstyle{whitedot}=[circle, draw=black, inner sep=.4ex, fill=white, thin]
\tikzstyle{graydot}=[circle, draw=black, inner sep=.4ex, fill=gray]
\tikzstyle{blackdot}=[circle, draw=black, inner sep=.4ex, fill=black]
\tikzstyle{decomp}=[fill=white, draw, shape=isosceles triangle, shape border rotate=-90, isosceles triangle stretches=true, inner sep=0pt, minimum width=0.75cm, minimum height=4mm, yshift=-0.0mm, tikzit shape=rectangle]
\tikzstyle{decompwide}=[fill=white, draw, shape=isosceles triangle, shape border rotate=-90, isosceles triangle stretches=true, inner sep=0pt, minimum width=1.5cm, minimum height=4mm, yshift=-0.0mm, tikzit shape=rectangle, tikzit fill=red]
\tikzstyle{decompflip}=[fill=white, draw, shape=isosceles triangle, shape border rotate=90, isosceles triangle stretches=true, inner sep=0pt, minimum width=0.75cm, minimum height=4mm, yshift=-0.0mm, tikzit shape=rectangle]
\tikzstyle{decompwideflip}=[fill=white, draw, shape=isosceles triangle, shape border rotate=90, isosceles triangle stretches=true, inner sep=0pt, minimum width=1.5cm, minimum height=4mm, yshift=-0.0mm, tikzit shape=rectangle, tikzit fill=red]
\tikzstyle{sharpstate}=[point]
\tikzstyle{sharpeffect}=[copoint]
\tikzstyle{plus}=[fill=white, draw=black, shape=circle, label={+}, inner sep=.4ex]
\tikzstyle{multiply}=[fill=white, draw=black, shape=circle, inner sep=.4ex, tikzit fill={rgb,255: red,154; green,154; blue,154}]

% Edge styles
\tikzstyle{dir}=[->, thin]
\tikzstyle{dashline}=[-, dashed, thin]
\tikzstyle{triangle}=[->, style={{-{Triangle[open]}}}]
\tikzstyle{norm}=[-, dashed, color=blue, draw={rgb,255: red,51; green,0; blue,255}]
\tikzstyle{maptostyle}=[{|->}, thin]
\tikzstyle{dashdir}=[->, dashed]
\tikzstyle{thickline}=[-, thick]
\tikzstyle{cond}=[-, draw=blue]
\tikzstyle{logbox}=[-, draw={rgb,255: red,0; green,158; blue,10}]
\tikzstyle{exp}=[-, draw={rgb,255: red,1; green,13; blue,255}]
\tikzstyle{qwire}=[-, very thick]
\tikzstyle{cwire}=[-, tikzit draw={rgb,255: red,0; green,4; blue,255}, thin]
\tikzstyle{dirgrey}=[->, draw={rgb,255: red,191; green,191; blue,191}, thin]
\tikzstyle{pwire}=[-, tikzit draw={rgb,255: red,59; green,59; blue,59}]

